Control Barriers in Bayesian Learning of System Dynamics

This paper focuses on learning a model of system dynamics online while satisfying safety constraints. Our objective is to avoid offline system identification or hand-specified models and allow a system to safely and autonomously estimate and adapt its own model during operation. Given streaming observations of the system state, we use Bayesian learning to obtain a distribution over the system dynamics. Specifically, we propose a new matrix variate Gaussian process (MVGP) regression approach with an efficient covariance factorization to learn the drift and input gain terms of a nonlinear control-affine system. The MVGP distribution is then used to optimize the system behavior and ensure safety with high probability, by specifying control Lyapunov function (CLF) and control barrier function (CBF) chance constraints. We show that a safe control policy can be synthesized for systems with arbitrary relative degree and probabilistic CLF-CBF constraints by solving a second order cone program (SOCP). Finally, we extend our design to a self-triggering formulation, adaptively determining the time at which a new control input needs to be applied in order to guarantee safety.

==> cover-letter-journal.txt <==
Dear Professor Lorenzo Marconi,

We are submitting a paper, titled “Control Barriers in Bayesian Learning of System Dynamics”, to be considered for publication in the IEEE Transactions on Automatic Control. The paper considers the problem of safe and stable control of control-affine nonlinear systems, whose dynamics are not perfectly known a priori. We develop a matrix-variate Gaussian Process regression approach to estimate the system dynamics and show how the inferred distribution of the system dynamics affects the specification of safety constraints. Our work establishes new theoretical results for online system identification and control with probabilistic safety constraints. We very much appreciate the consideration of this manuscript by the Editorial Board. 

Some of our preliminary results appeared in the proceedings of the 2020 conference on Learning for Dynamics and Control. We list below the significant differences and added value of this journal paper with respect to the conference version in a separate statement. 

Thank you for your kind consideration. We look forward to hearing from you soon.

Best regards,
Vikas Dhiman, Mohammad Javad Khojasteh, Massimo Franceschetti, Nikolay Atanasov

Differences from the conference paper:

1. This work extends our conference paper by introducing a SOCP control-synthesis formulation instead of the original, possibly non-convex, quadratic program (QP) problem.

2. This paper extends the self-triggered control design to systems with relative degree above one.

3. It contains a complete technical treatment of the result—including the proofs of that were omitted in the conference version. In this regard, it has added value with respect to the L4DC submission, which does not contain any proof.

4. This work also presents new evaluation results. In particular, we evaluate our safe controller on an Ackermann-drive vehicle tasked with steering to a goal state in the presence of two circular obstacles in the environment.

5. We have re-written and re-organized several parts to improve clarity, rigor, and coherence for the readers, including the technical treatment. We have also provided extended interpretations of the results which we believe provide additional value for the readers.


==> fig/learn_matrix_vector_v1.5.2-2-g31b30e1/vector_matrix_learning_error.txt <==
# vector matrix
3.436 0.659


==> fig/unicycle_move_to_pose_fixed_learning_helps_avoid_getting_stuck_v1.6.2/config.json <==
{
 "dt": 0.01,
 "cbfs": {
  "term_weights": [
   0.7,
   0.3
  ],
  "__callable_name__": "obstacles_at_mid_from_start_and_goal"
 },
 "cbf_gammas": [
  5.0,
  5.0
 ],
 "numSteps": 200,
 "enable_learning": true,
 "mean_dynamics_gen": {
  "L": 12.0,
  "kernel_diag_A": [
   1.0,
   1.0,
   1.0
  ],
  "__callable_name__": "AckermanDrive"
 },
 "true_dynamics_gen": {
  "L": 1.0,
  "kernel_diag_A": [
   1.0,
   1.0,
   1.0
  ],
  "__callable_name__": "AckermanDrive"
 },
 "visualizer_class": {
  "cbfs": [],
  "compute_contour_every_n_steps": 20,
  "scalar_plots": [
   "DetKnl",
   "CBC"
  ],
  "suptitle": "With Learning",
  "subplots_adjust_kw": {
   "left": 0.25,
   "top": 0.95
  },
  "__callable_name__": "Logger"
 },
 "controller_class": {
  "u_dim": 2,
  "coordinate_converter": null,
  "dynamics": null,
  "clf": null,
  "clf_gamma": 10.0,
  "cost_weights": [
   0.33,
   0.33,
   0.33
  ],
  "cbfs": [],
  "cbf_gammas": [],
  "ctrl_min": [
   -10.0,
   -15.707963267948966
  ],
  "ctrl_max": [
   10.0,
   15.707963267948966
  ],
  "ctrl_ref": [
   0.0,
   0.0
  ],
  "max_risk": 0.01,
  "visualizer": null,
  "__callable_name__": "ControllerCLFBayesian"
 },
 "train_every_n_steps": 40,
 "state_start": [
  -3,
  -1,
  -0.7853981633974483
 ],
 "state_goal": [
  0,
  0,
  0.7853981633974483
 ]
}

==> fig/unicycle_move_to_pose_fixed_learning_helps_avoid_getting_stuck_v1.6.3-1-g5fa08e8/Lfh.np.txt <==
1.263655682658748674e+03
1.256168507332007266e+03
1.249586295560309281e+03
1.243800356704829255e+03
1.238633801103714404e+03
1.234092180794735896e+03
1.229974411217740681e+03
1.226358697615351730e+03
1.223098706236390399e+03
1.220171582837631377e+03
1.217511732921359453e+03
1.215137074230353619e+03
1.212978537258309643e+03
1.211015145116077974e+03
1.209232579460640636e+03
1.207605545434577380e+03
1.206125544740837540e+03
1.204764390992208291e+03
1.203526676388414899e+03
1.202387628229347001e+03
1.201343623360474567e+03
1.200384069215762338e+03
1.199497548126113998e+03
1.198682098036671960e+03
1.197928017061085711e+03
1.197235010753959386e+03
1.196594481463787133e+03
1.195997942334909794e+03
1.195446262891030983e+03
1.194937286390253576e+03
1.194464096844003279e+03
1.194025698728830093e+03
1.193617186809330633e+03
1.193238336516362097e+03
1.192886065763570514e+03
1.192558728339457275e+03
1.192256359873578049e+03
1.191970744321585471e+03
1.191707092685202269e+03
1.191461584303552399e+03
1.191232810370857806e+03
1.023620877265050488e+01
1.013815998459912215e+01
9.927731407902582461e+00
9.617908361934077277e+00
9.255104668392952760e+00
8.877645981473515135e+00
8.497939203309389455e+00
8.144385137864576407e+00
7.817056495679953088e+00
7.507825469269987728e+00
7.223152839875179865e+00
6.956304304623987633e+00
6.699380055429596581e+00
6.431818086794898193e+00
6.185483276615527437e+00
5.959834019192000731e+00
5.748895887170533570e+00
5.555587653366417022e+00
5.374858314212208832e+00
5.210365124280984084e+00
5.053644647030775872e+00
4.909882473490644550e+00
4.776816534144630921e+00
4.651558540484321824e+00
4.535168924864840356e+00
4.427167948101789818e+00
4.327166176762792027e+00
4.232319537527028608e+00
4.145804435162742330e+00
4.063728622071194785e+00
3.988415273416392903e+00
3.917924416995265613e+00
3.852355767772564388e+00
3.791889576929085237e+00
3.735236844578893045e+00
3.683360375367881190e+00
3.636371143922839000e+00
3.592029164458775625e+00
3.553590107082418736e+00
3.518261173352692950e+00
7.360805633689216698e+00
7.295865209885625369e+00
7.235533857743610575e+00
7.180554855984824236e+00
7.131921125930762884e+00
7.085429656433419154e+00
7.044450774596719533e+00
7.007340151660748084e+00
6.973962786588933760e+00
6.943868107591576688e+00
6.914611045903375164e+00
6.889009754576316702e+00
6.860983760855147828e+00
6.830816357520803628e+00
6.787853747888779488e+00
6.727543115064340107e+00
6.672401876463543324e+00
6.620673011490581850e+00
6.569997758778524322e+00
6.524144148635404150e+00
6.477502378032461650e+00
6.434520905754123277e+00
6.391476390382677231e+00
6.351945716383098350e+00
6.315896285969716750e+00
6.278660426760843016e+00
6.245679298116658451e+00
6.213510882948583891e+00
6.181181259044980614e+00
6.151842473397965527e+00
6.123223367896954095e+00
6.095947727726449550e+00
6.070086892482694729e+00
6.045088770867178773e+00
6.020978382029080755e+00
5.998198650956333644e+00
5.976380721334922264e+00
5.955938275855385378e+00
5.935478625588447521e+00
5.916391333153549148e+00
5.896699699162669894e+00
5.903477266109800503e+00
5.914594141027055052e+00
5.941701795810924835e+00
5.936418654119830940e+00
5.949146656401839373e+00
5.957753239916560695e+00
5.968502034126186295e+00
5.975405756443926464e+00
5.984124719992085950e+00
5.993170669538108619e+00
6.001136230117186443e+00
6.008004742111832108e+00
6.014489940827464132e+00
6.021978720396750084e+00
6.029661732284435693e+00
6.039783791817949776e+00
6.046997058623568400e+00
6.044837934949950586e+00
6.049518103254403201e+00
6.050092879995030870e+00
6.051855899069418676e+00
6.065013085119112191e+00
6.075349039357142544e+00
6.074853865404289621e+00
6.076939149540391050e+00
6.076475168888417322e+00
6.074331489376182169e+00
6.089079701278284240e+00
6.093294463739191258e+00
6.096091474419548462e+00
6.095126924129787405e+00
6.111840007444587108e+00
6.109867926654978909e+00
6.109849497522941597e+00
6.110638712541458517e+00
6.108458718936700116e+00
6.107077640369202420e+00
6.108396639071433043e+00
6.109610841912072488e+00
1.917805539103806822e+01
1.967219623821624097e+01
2.024571922539533730e+01
2.090797947502576193e+01
2.169234719207002016e+01
2.261216435249484746e+01
2.369258242212061205e+01
2.504482287186455025e+01
2.676004069983971689e+01
2.890073158407923515e+01
2.701604426064714914e+01
2.828180717600322680e+01
2.959745649185366290e+01
3.101196426452180788e+01
3.278031490792722735e+01
3.431729082595379765e+01
3.593609606894587216e+01
3.761094995074650171e+01
3.932311775632782513e+01
4.072641276282448786e+01
4.211516315974814262e+01
4.341448489820530909e+01
4.449516230848421827e+01
4.555939079519939838e+01
4.648385555296720639e+01
4.714636811157802043e+01
4.775649955329518548e+01
4.800306158712275106e+01
4.842695982613999917e+01
4.864212267442092497e+01
4.863717909433633935e+01
4.870826739779244008e+01
4.856348112336931422e+01
4.843089636654436703e+01
4.817916171057081698e+01
4.788003796911380050e+01
4.752430376727246397e+01
4.709529158207026711e+01
4.667362543420642851e+01


==> fig/unicycle_move_to_pose_fixed_learning_helps_avoid_getting_stuck_v1.6.3-1-g5fa08e8/Lfh_num.np.txt <==
4.649629946314805551e+01
4.438531318303603257e+01
3.920380183573863775e+01
4.392583449511025862e+01
4.222992398364380762e+01
4.317014298812744499e+01
3.584310501393258619e+01
4.226113660432714170e+01
3.909178522031566416e+01
4.275736792561503563e+01
3.883948593318580578e+01
4.164984037154537333e+01
4.164398951704969676e+01
3.849565987820380997e+01
4.171573651146160699e+01
3.752363423511656038e+01
3.931625166028279494e+01
3.394440366412121080e+01
3.458861600658740798e+01
3.902994308122440970e+01
3.334868444254654918e+01
3.737517091367691080e+01
3.679778922983791745e+01
4.219337133513078442e+01
4.192219664315175720e+01
3.729551203972123830e+01
3.611186413734107958e+01
3.866189471807737021e+01
3.801795553555681551e+01
3.935945339843680557e+01
3.495545779541185283e+01
3.575249784094905436e+01
3.589439656055009209e+01
3.504641345547248932e+01
4.138148521887325870e+01
3.755505184429830479e+01
3.566672265978844791e+01
3.643703729595308261e+01
3.531764695871947879e+01
3.853893979284063676e+01
3.946441482731023598e+01
2.231596764600476870e-03
2.253003060440624244e-03
1.934202885592467731e-03
1.942720520974975176e-03
1.850306003453932148e-03
1.740275595711689724e-03
1.730510017765000616e-03
1.454745148152016823e-03
1.296920848467401606e-03
1.150725615243182150e-03
1.153778539610724645e-03
1.079879337460057896e-03
9.697788525675049001e-04
9.133645574008604452e-04
8.307815078346237996e-04
7.284693259956842581e-04
6.971733840695419453e-04
6.917744252372121224e-04
5.819304181024830078e-04
6.050649017378875857e-04
5.564512828587720112e-04
5.397636322029215937e-04
5.695600708375591140e-04
4.689800943921190930e-04
4.201756631682749144e-04
4.243794488256462014e-04
4.169099975985571770e-04
3.771256060414486522e-04
3.537281652425915135e-04
3.647323251936715146e-04
3.310797614664246565e-04
3.434003256669874624e-04
3.434483220510009885e-04
3.080317100195190420e-04
3.043980810812436564e-04
2.885258935436496954e-04
2.900714447655550416e-04
2.668973339002270640e-04
2.978788222788796534e-04
2.904427030324334522e-04
1.170409547366107377e-03
1.137540594205527266e-03
1.191596835985615213e-03
1.162407861068398942e-03
1.175696198408915762e-03
1.114163571520781484e-03
1.105901957149977395e-03
1.062928013475858760e-03
1.068026722415553941e-03
1.006658963977543307e-03
1.046263992229529627e-03
1.070360415485667157e-03
1.047375360499684920e-03
1.047264603041657199e-03
1.071318423549297988e-03
1.065623320867127057e-03
9.325752592812139525e-04
9.886912962900412053e-04
9.447406256210612611e-04
9.235940623902914133e-04
9.574168914588907517e-04
8.894711172457505114e-04
8.541044387940801251e-04
9.473034581755783489e-04
9.026641546111764712e-04
8.514729140633521716e-04
8.572429806971465678e-04
8.338909204121546957e-04
8.427515384094884160e-04
8.622232273573338752e-04
7.544222287540832024e-04
8.082915661523095395e-04
8.226894955593479350e-04
7.914773777882528954e-04
8.700222666715356828e-04
8.300745067698348445e-04
8.743831972354790955e-04
8.560697984416521964e-04
8.330499795632488602e-04
7.098285201175307717e-04
7.963939505052290528e-04
9.193718574339785178e-04
8.145886910806784563e-04
8.829226562072145035e-04
9.506387343589183620e-04
9.508509602025880594e-04
8.656626512200445850e-04
1.007106662870274529e-03
9.097109878011535797e-04
1.002868720073572025e-03
9.609281579492453705e-04
9.135021697838607542e-04
9.504303129151430623e-04
1.071802838130618248e-03
8.745146053174505246e-04
8.403901543300088374e-04
8.999287261164083543e-04
9.234736152570341894e-04
8.991563016643124755e-04
9.087240712198420582e-04
9.137273352455093332e-04
9.492896848640792638e-04
9.813728471274279878e-04
9.179410394513672208e-04
9.145352737055274924e-04
8.752495077422797884e-04
9.237599670747015856e-04
9.296447487987524738e-04
9.220142851216862152e-04
9.660887984247589627e-04
9.337929896597294043e-04
8.958950040749385883e-04
1.019910451189705346e-03
9.601788290808066203e-04
9.556444633124446843e-04
9.215877077039638697e-04
9.665318669551305891e-04
9.265656879245730629e-04
9.631157119496302826e-04
9.308677469458348725e-04
1.091248003414001071e-02
1.097238012186173110e-02
1.189855285393645427e-02
1.217684631007427166e-02
1.266027139868827582e-02
1.284282098792702796e-02
1.695702473027749235e-02
1.662090378939442767e-02
1.829158750864840616e-02
2.268755212081010816e-02
2.034966157763312342e-02
2.282962555708379845e-02
2.580731890874320492e-02
3.009772283853479058e-02
2.857974063935463452e-02
3.379744119919479012e-02
3.383257283802693083e-02
4.877382811167332161e-02
4.182568327186630269e-02
4.465085070733067901e-02
6.105240189668826450e-02
5.440843996624666196e-02
6.115976956908306811e-02
5.390217943024947639e-02
6.243751705275430580e-02
6.506545005000764770e-02
7.063799709256184112e-02
6.331949665227136481e-02
6.992214178021015358e-02
7.087125307514663408e-02
6.097512531428080779e-02
7.353082534355744049e-02
6.052960660382255415e-02
6.088498270746781765e-02
5.769110467374058415e-02
6.668225410133295228e-02
6.339821471645241957e-02
6.391178303903116698e-02
5.801770050238697074e-02


==> fig/unicycle_move_to_pose_fixed_learning_helps_avoid_getting_stuck_v1.6.3-1-g5fa08e8/config.json <==
{
 "dt": 0.01,
 "cbfs": {
  "term_weights": [
   0.7,
   0.3
  ],
  "__callable_name__": "obstacles_at_mid_from_start_and_goal"
 },
 "cbf_gammas": [
  5.0,
  5.0
 ],
 "numSteps": 200,
 "enable_learning": true,
 "mean_dynamics_gen": {
  "L": 12.0,
  "kernel_diag_A": [
   1.0,
   1.0,
   1.0
  ],
  "__callable_name__": "AckermannDrive"
 },
 "true_dynamics_gen": {
  "L": 1.0,
  "kernel_diag_A": [
   1.0,
   1.0,
   1.0
  ],
  "__callable_name__": "AckermannDrive"
 },
 "visualizer_class": {
  "cbfs": [],
  "compute_contour_every_n_steps": 20,
  "scalar_plots": [
   "TraceKnl",
   "CBC"
  ],
  "suptitle": "With Learning",
  "subplots_adjust_kw": {
   "left": 0.25,
   "top": 0.95
  },
  "__callable_name__": "Logger"
 },
 "controller_class": {
  "u_dim": 2,
  "coordinate_converter": null,
  "dynamics": null,
  "clf": null,
  "clf_gamma": 10.0,
  "cost_weights": [
   0.33,
   0.33,
   0.33
  ],
  "cbfs": [],
  "cbf_gammas": [],
  "ctrl_min": [
   -10.0,
   -15.707963267948966
  ],
  "ctrl_max": [
   10.0,
   15.707963267948966
  ],
  "ctrl_ref": [
   0.0,
   0.0
  ],
  "max_risk": 0.01,
  "visualizer": null,
  "__callable_name__": "ControllerCLFBayesian"
 },
 "train_every_n_steps": 40,
 "state_start": [
  -3,
  -1,
  -0.7853981633974483
 ],
 "state_goal": [
  0,
  0,
  0.7853981633974483
 ]
}

==> fig/unicycle_move_to_pose_fixed_learning_helps_avoid_getting_stuck_v1.6.3-1-g5fa08e8/tau.np.txt <==
1.160422938061153498e-05
1.201033759007291789e-05
1.240720913563249917e-05
1.279313693335986660e-05
1.317425154223142887e-05
1.354234449227447251e-05
1.391092775291338354e-05
1.426311743487838439e-05
1.461061317559085584e-05
1.495117705799026812e-05
1.528836375673137086e-05
1.561339277629112050e-05
1.593421989034889689e-05
1.625085483410847271e-05
1.656060198108601596e-05
1.686610438850867844e-05
1.716428988129226974e-05
1.745922238743212196e-05
1.774844838285562836e-05
1.803256511733150025e-05
1.831146039193706231e-05
1.858625496283085476e-05
1.885791089207280801e-05
1.912365112232039435e-05
1.938655757030500391e-05
1.964325747628509260e-05
1.989601602789519479e-05
2.014710322825057526e-05
2.039298842648780413e-05
2.063453001510303362e-05
2.087207012025819476e-05
2.110512911539066982e-05
2.133698647698771970e-05
2.156250794064336750e-05
2.178616622133948240e-05
2.200422140361676533e-05
2.221760822663924442e-05
2.242991645610828273e-05
2.263781666241219842e-05
2.284169419972222265e-05
2.304209586424472501e-05
1.158237147023951719e-04
1.162656110189203956e-04
1.202070261200463753e-04
1.274938858475133520e-04
1.374098056626837960e-04
1.493620173771118183e-04
1.633438189662183388e-04
1.785145954891819505e-04
1.947683440794468763e-04
2.123624753801392625e-04
2.308030960881330210e-04
2.502875235788472406e-04
2.715161212635772712e-04
2.966282271973605411e-04
3.224615302321131140e-04
3.487404630724191129e-04
3.757907006053534953e-04
4.030035945223295096e-04
4.307178716092972186e-04
4.581203690731493324e-04
4.862306905775715658e-04
5.139675440891293759e-04
5.414143339346740112e-04
5.689019922703175821e-04
5.959908405839841640e-04
6.225222055821969100e-04
6.483245831724460248e-04
6.739611340967499196e-04
6.983018713949362645e-04
7.222919317939564604e-04
7.449913700533850394e-04
7.668358701953667186e-04
7.876020774882098443e-04
8.070322009424255212e-04
8.254393708770678493e-04
8.422774381374434263e-04
8.572969094537331467e-04
8.712990418764499740e-04
8.826785939067711148e-04
8.925596772910387002e-04
5.217676864372629546e-04
5.265556118562338128e-04
5.302309435935174736e-04
5.325652512401072040e-04
5.333923932317152479e-04
5.331387377250330298e-04
5.312461356815617727e-04
5.278753440260509433e-04
5.229393537714102126e-04
5.163594722640837227e-04
5.083546051746699575e-04
4.985011458889268511e-04
4.874185570617969605e-04
4.749448036126919463e-04
4.678236895375925751e-04
4.742946855797373451e-04
4.799599079772820282e-04
4.851315092604311621e-04
4.903272408607722279e-04
4.947159635773499186e-04
4.995635606616224489e-04
5.036893008457816448e-04
5.080653435321387523e-04
5.119701321254012697e-04
5.150088613633454094e-04
5.185507614637786420e-04
5.211257395849423291e-04
5.236953249367127562e-04
5.265041395054232852e-04
5.286179785305419659e-04
5.306657805317193787e-04
5.325055751667795044e-04
5.340482657600674563e-04
5.355531119619936315e-04
5.369022290448782417e-04
5.379803874154997145e-04
5.388984602147390418e-04
5.395121627107318449e-04
5.402762815101234961e-04
5.407497386036098962e-04
5.839607604967174794e-04
5.808895167150340561e-04
5.771839031451015583e-04
5.711929287679403658e-04
5.697232880544526390e-04
5.656336007807287241e-04
5.621487733171078851e-04
5.583880859253771050e-04
5.550926069877305628e-04
5.515463450497071034e-04
5.479354659790342669e-04
5.444701393634479971e-04
5.411005915640820958e-04
5.378339457614956338e-04
5.344015353466886322e-04
5.310144187123140699e-04
5.271902695824893332e-04
5.238066894217704647e-04
5.216074706501754032e-04
5.185493188911662792e-04
5.159316473067371463e-04
5.132365881038949322e-04
5.092398427466812314e-04
5.054814853953986872e-04
5.030828329868685745e-04
5.003820504181540887e-04
4.980060056780499919e-04
4.958574558489463107e-04
4.916666971144821119e-04
4.887953456856599863e-04
4.860569063706603383e-04
4.837386600492390564e-04
4.794934036909932295e-04
4.773273666766448772e-04
4.749867154293527997e-04
4.725672946173012758e-04
4.704608666536693124e-04
4.683164116819603655e-04
4.658817081450034861e-04
4.634969273268472372e-04
3.268545095172467108e-04
3.166925608076634198e-04
3.060667958877302526e-04
2.950438594297105990e-04
2.832370187707186344e-04
2.704240429300190890e-04
2.572378629167962360e-04
2.420755534998398630e-04
2.256858667330378444e-04
2.075455557326734001e-04
2.990593423541770823e-04
2.912132913868429500e-04
2.826611342522745767e-04
2.728321967935286091e-04
2.590372701957482015e-04
2.486128852676065056e-04
2.373346522112151447e-04
2.258319534494759059e-04
2.144335506404973762e-04
2.060197521662286550e-04
1.978274870912589847e-04
1.903812773554416655e-04
1.846796162740076944e-04
1.790438976784194589e-04
1.742582882314743301e-04
1.711982325640463726e-04
1.683185472991849320e-04
1.676532856375630024e-04
1.657077552562678628e-04
1.649593747293440216e-04
1.654624045666168973e-04
1.653940629518609235e-04
1.665864989157081521e-04
1.676409949059887172e-04
1.694075518976403537e-04
1.714463705984794605e-04
1.738798073784596004e-04
1.767956680969065639e-04
1.797079897788567539e-04


==> fig/unicycle_move_to_pose_fixed_learning_helps_avoid_getting_stuck_v1.6.3-1-g5fa08e8/tau_num.np.txt <==
3.090246321439510369e-04
3.327382018862076328e-04
3.860124844964116621e-04
3.545311607245291694e-04
3.778449694577422292e-04
3.787418389575031709e-04
4.648857817499311247e-04
4.047364626165100908e-04
4.461928879804008931e-04
4.173378056167614987e-04
4.677078156366783548e-04
4.453024840435677195e-04
4.537100871830173341e-04
4.988143990654602409e-04
4.693044962274032757e-04
5.292765187241212392e-04
5.140499067579673608e-04
6.026093801296873199e-04
6.008851037413717256e-04
5.422394171706761742e-04
6.411737538524872517e-04
5.820293358814346112e-04
5.991195728704240119e-04
5.312882997549379796e-04
5.416570487208133755e-04
6.148028270318278005e-04
6.422397835264856240e-04
6.082179443309463198e-04
6.255181170352878571e-04
6.116246610003356950e-04
6.941962019371968962e-04
6.864701604876504099e-04
6.911075403876244545e-04
7.146237155024382816e-04
6.138962562629383382e-04
6.814130439744863410e-04
7.232856647292484767e-04
7.149983259259553876e-04
7.437137442612215673e-04
6.891139728703508894e-04
6.791269223410233841e-04
1.299289844011491252e-03
1.292833842468455851e-03
1.311835191824276860e-03
1.351920534756830125e-03
1.407442323450969202e-03
1.473757067946674130e-03
1.549822853107584971e-03
1.631218514507472251e-03
1.716363551571160754e-03
1.806103751415047030e-03
1.897320890813361527e-03
1.990946141644829494e-03
2.090378940239781807e-03
2.204575484235545176e-03
2.317426725191320223e-03
2.427929030666251767e-03
2.537142763878212897e-03
2.643054313895562470e-03
2.747345186449904123e-03
2.846768117505774597e-03
2.945445768139695608e-03
3.039680383567577773e-03
3.129913723468471989e-03
3.217929232639025680e-03
3.301982638778813445e-03
3.381754901196782834e-03
3.457138082037968657e-03
3.530080517051254353e-03
3.597256528478384383e-03
3.661525391777635183e-03
3.720618912543765568e-03
3.775612699633426519e-03
3.826212523493713498e-03
3.871937415306907562e-03
3.913489128330758376e-03
3.949672301145163052e-03
3.979791910343337923e-03
4.006226830623627055e-03
4.024465606696614461e-03
4.037981241718805944e-03
4.365665343992214398e-03
4.371651999260380006e-03
4.369903554319820582e-03
4.359941009230801010e-03
4.340651144667517607e-03
4.313990939599264031e-03
4.276850065242456846e-03
4.230198782254125309e-03
4.173045691359145506e-03
4.105113132939912195e-03
4.026287543093122478e-03
3.935220503077214993e-03
3.833979932041827778e-03
3.721340615488091114e-03
3.645221035415961534e-03
3.667071389161676888e-03
3.684905297857255391e-03
3.699307953666903029e-03
3.714245666336228515e-03
3.724881066788544946e-03
3.737952640767309553e-03
3.747423988476335666e-03
3.758240985302088114e-03
3.766528725986100987e-03
3.770475932568763660e-03
3.777283526390496065e-03
3.778816052121184484e-03
3.780676224726466344e-03
3.783885774113543952e-03
3.783477996010429015e-03
3.783339327717583685e-03
3.781708817340010288e-03
3.778779610953040668e-03
3.776138946431295811e-03
3.772390169790368428e-03
3.767841167377505591e-03
3.762325563089542833e-03
3.755628103591853850e-03
3.749959320401331092e-03
3.743363793302043833e-03
4.031127186889242597e-03
4.013344225383105694e-03
3.994552014335486095e-03
3.968276368665076513e-03
3.954762580895254329e-03
3.933544119510442097e-03
3.914454272296835624e-03
3.893690778566950925e-03
3.874892922420427807e-03
3.854559306280819306e-03
3.834413033822934528e-03
3.814652653111501920e-03
3.794592681815920406e-03
3.774685871360759434e-03
3.755310599248063916e-03
3.735688808669913614e-03
3.713871971578140956e-03
3.693698998975321335e-03
3.677126923644028628e-03
3.657932313959055826e-03
3.639717077496244877e-03
3.621453034919897007e-03
3.599808721996802970e-03
3.578664290786460079e-03
3.561419012181956528e-03
3.543455860541438063e-03
3.526201621311411682e-03
3.509879491219467049e-03
3.487465894872687159e-03
3.468980550941326395e-03
3.450991172668995896e-03
3.434170037916976261e-03
3.411596560550169896e-03
3.395422352255365005e-03
3.378754768814081280e-03
3.362008058878281688e-03
3.345822336703571740e-03
3.330034631690966841e-03
3.313192324507252626e-03
3.296878932476824536e-03
6.544351379794153926e-03
6.495659499046671156e-03
6.445851298268613638e-03
6.405540625815967122e-03
6.366240079812681210e-03
6.323389217836128916e-03
6.264693681532368733e-03
6.220252698547971103e-03
6.170777482706592265e-03
6.085908903988320080e-03
8.243930756951652408e-03
8.370548834396474014e-03
8.465568329406179121e-03
8.513584778358940924e-03
8.542404639321805535e-03
8.528387556077975454e-03
8.514373898018746598e-03
8.347786292802318250e-03
8.333134844914207029e-03
8.262127135465998848e-03
8.070180867590802734e-03
8.050834439155414926e-03
7.948468123520562034e-03
7.940467426445687454e-03
7.817900573240379666e-03
7.768382572041527753e-03
7.693969897658489362e-03
7.755568013563663224e-03
7.683898090463598188e-03
7.675656022067330053e-03
7.770465269748344159e-03
7.687087102844050550e-03
7.815090130936447679e-03
7.840991008526195655e-03
7.907323674227683188e-03
7.886681596645904110e-03
7.965233505323793609e-03
8.023548467886420718e-03
8.129668376582943265e-03


==> fig/unicycle_move_to_pose_fixed_learning_helps_avoid_getting_stuck_v1.6.3-1-g5fa08e8/xvel.np.txt <==
8.053518178152807572e-01
7.752328517802434815e-01
7.474461268099102940e-01
7.218433581325389703e-01
6.979146902799541197e-01
6.758827566476036663e-01
6.549803793070780866e-01
6.358265297340922606e-01
6.177890642675294419e-01
6.008640987664006783e-01
5.848382364127410193e-01
5.699496584316537939e-01
5.558369078306734101e-01
5.424454301124349564e-01
5.298110714961804524e-01
5.177997005622243520e-01
5.064592631710489457e-01
4.956314168796520092e-01
4.853465890167336649e-01
4.755588082209040723e-01
4.662377042698112595e-01
4.573272653036398183e-01
4.487820391094362593e-01
4.406450784540926202e-01
4.328235953452486684e-01
4.253732696396836377e-01
4.182253729038123424e-01
4.113183880870946441e-01
4.047107633925642323e-01
3.983690411891400718e-01
3.922740849887504377e-01
3.864219857036081951e-01
3.807419387143988754e-01
3.753168844175982510e-01
3.700569042320503432e-01
3.650178762223892370e-01
3.601730639720568394e-01
3.554575948315920608e-01
3.509172036772142955e-01
3.465387355760209953e-01
3.423069359002525736e-01
7.295318370907409644e+00
7.123437362467766931e+00
6.903078060386532044e+00
6.655060858653905065e+00
6.407779720472220220e+00
6.173601671675577940e+00
5.946435893400589201e+00
5.737130343940155974e+00
5.541136742528390613e+00
5.351031097764371580e+00
5.171881804110551428e+00
4.999267946578753730e+00
4.823503044290296415e+00
4.625889475826745922e+00
4.443371225974257044e+00
4.275554157939668087e+00
4.118249083314500680e+00
3.973426329523969791e+00
3.837579203702937036e+00
3.713153051687379413e+00
3.594373025702207070e+00
3.484764395931885694e+00
3.382786727232003354e+00
3.286439728810523153e+00
3.196427822904013727e+00
3.112482431228714486e+00
3.034376049800894926e+00
2.960062665217903621e+00
2.891866014436413668e+00
2.827028308774552023e+00
2.767274982665533400e+00
2.711230763356859974e+00
2.659033771841567084e+00
2.610844303012321621e+00
2.565799298715611965e+00
2.524614800920298663e+00
2.487451149905564485e+00
2.452757481755981850e+00
2.422965119004851786e+00
2.396033038637745971e+00
2.196583689742278800e+00
2.177474729990633406e+00
2.161835226232685425e+00
2.150208753061489730e+00
2.142842753817541190e+00
2.139035622020363903e+00
2.140113320560665056e+00
2.145907390472796994e+00
2.156940018959702332e+00
2.173900780709051794e+00
2.196896623430204087e+00
2.227488452476181990e+00
2.265331423308295289e+00
2.311898076167659077e+00
2.337286984936062240e+00
2.300611259435998868e+00
2.267754661391873761e+00
2.237438289615671483e+00
2.207807599334998816e+00
2.181408110269659861e+00
2.154125616003262245e+00
2.129784605578837198e+00
2.105195876188262982e+00
2.082324903071521405e+00
2.062640152139239458e+00
2.041853630972124467e+00
2.024241131658208737e+00
2.006890350131382394e+00
1.989137016195794860e+00
1.973630088307139152e+00
1.958559381509600961e+00
1.944256672947408893e+00
1.930992274191834168e+00
1.917945627796755925e+00
1.905520669014636237e+00
1.893981448935296630e+00
1.883008991185341374e+00
1.872974788185974182e+00
1.862654309462434155e+00
1.853196806983143485e+00
1.708936853459398053e+00
1.705335705673443503e+00
1.702652502503278154e+00
1.702977926324762636e+00
1.697922511318714411e+00
1.696408871800608731e+00
1.694226094932615556e+00
1.692492902549935119e+00
1.690418473276890987e+00
1.688803447776220379e+00
1.687448320068387186e+00
1.686045164170853594e+00
1.684746428687994513e+00
1.683353333050444434e+00
1.682376321023919541e+00
1.681349549750601025e+00
1.681274989993231328e+00
1.680635928227577569e+00
1.678551527056878712e+00
1.677726789222707238e+00
1.676576400211304163e+00
1.675513503137514348e+00
1.676145383106119713e+00
1.676828552487140023e+00
1.675697620553155298e+00
1.675080707956617676e+00
1.674095080591265772e+00
1.672850856717877921e+00
1.674661378065145367e+00
1.674616755714415373e+00
1.674575788876261129e+00
1.674088756548413492e+00
1.676263036174129972e+00
1.675715218153410513e+00
1.675428299335426585e+00
1.675340069787838226e+00
1.674947746732416753e+00
1.674605387721046723e+00
1.674773454960685637e+00
1.674896364823862172e+00
8.313636799944204014e-01
8.364002403548271847e-01
8.409394094530311392e-01
8.448439834306975538e-01
8.484935912078852560e-01
8.529229628296814969e-01
8.562462094592203643e-01
8.614635362126976670e-01
8.657388290619079108e-01
8.727993209825568588e-01
6.448682219965363727e-01
6.328050377169623930e-01
6.231278242009979929e-01
6.162783374711747753e-01
6.143656965059646202e-01
6.115070328798538624e-01
6.117381176066924997e-01
6.142552990005626379e-01
6.186781300241481762e-01
6.215091115706771197e-01
6.256136729183076062e-01
6.302701049628977037e-01
6.334843995190732047e-01
6.376730926350120399e-01
6.416034443499097906e-01
6.432445312534025295e-01
6.452202726800777555e-01
6.436669383607090955e-01
6.447979024159777861e-01
6.440690134721037685e-01
6.413268082278447135e-01
6.398383780129417442e-01
6.362783174940496167e-01
6.331478306361546515e-01
6.289348622600839933e-01
6.244519569769568790e-01
6.194305027637787564e-01
6.138641317077251358e-01
6.084877415244922538e-01


==> fig/unicycle_move_to_pose_fixed_mean_cbf_collides_1209-1257/config.json <==
{
 "dt": 0.05,
 "cbfs": {
  "term_weights": [
   0.7,
   0.3
  ],
  "__callable_name__": "obstacles_at_mid_from_start_and_goal"
 },
 "cbf_gammas": [
  5.0,
  5.0
 ],
 "numSteps": 200,
 "enable_learning": false,
 "mean_dynamics_gen": {
  "L": 1.0,
  "kernel_diag_A": [
   0.01,
   0.01,
   0.01
  ],
  "__callable_name__": "AckermanDrive"
 },
 "true_dynamics_gen": {
  "L": 12.0,
  "kernel_diag_A": [
   1.0,
   1.0,
   1.0
  ],
  "__callable_name__": "AckermanDrive"
 },
 "visualizer_class": {
  "cbfs": [],
  "compute_contour_every_n_steps": 20,
  "scalar_plots": [
   "Ctrl",
   "CBC"
  ],
  "__callable_name__": "Logger"
 },
 "controller_class": {
  "u_dim": 2,
  "coordinate_converter": null,
  "dynamics": null,
  "clf": null,
  "clf_gamma": 10.0,
  "cost_weights": [
   0.33,
   0.33,
   0.33
  ],
  "cbfs": [],
  "cbf_gammas": [],
  "ctrl_min": [
   -10.0,
   -15.707963267948966
  ],
  "ctrl_max": [
   10.0,
   15.707963267948966
  ],
  "ctrl_ref": [
   0.0,
   0.0
  ],
  "max_risk": 0.01,
  "visualizer": null,
  "__callable_name__": "ControllerCLFBayesian"
 },
 "train_every_n_steps": 20,
 "state_start": [
  -3,
  -1,
  -0.7853981633974483
 ],
 "state_goal": [
  0,
  0,
  0.7853981633974483
 ]
}

==> fig/unicycle_move_to_pose_fixed_mean_cbf_collides_v1.2.3/config.json <==
{
 "dt": 0.05,
 "cbfs": {
  "term_weights": [
   0.7,
   0.3
  ],
  "__callable_name__": "obstacles_at_mid_from_start_and_goal"
 },
 "cbf_gammas": [
  5.0,
  5.0
 ],
 "numSteps": 200,
 "enable_learning": false,
 "mean_dynamics_gen": {
  "L": 1.0,
  "kernel_diag_A": [
   0.01,
   0.01,
   0.01
  ],
  "__callable_name__": "AckermanDrive"
 },
 "true_dynamics_gen": {
  "L": 12.0,
  "kernel_diag_A": [
   1.0,
   1.0,
   1.0
  ],
  "__callable_name__": "AckermanDrive"
 },
 "visualizer_class": {
  "cbfs": [],
  "compute_contour_every_n_steps": 20,
  "scalar_plots": [
   "Ctrl",
   "CBC"
  ],
  "suptitle": "",
  "subplots_adjust_kw": {
   "top": 0.95
  },
  "__callable_name__": "Logger"
 },
 "controller_class": {
  "u_dim": 2,
  "coordinate_converter": null,
  "dynamics": null,
  "clf": null,
  "clf_gamma": 10.0,
  "cost_weights": [
   0.33,
   0.33,
   0.33
  ],
  "cbfs": [],
  "cbf_gammas": [],
  "ctrl_min": [
   -10.0,
   -15.707963267948966
  ],
  "ctrl_max": [
   10.0,
   15.707963267948966
  ],
  "ctrl_ref": [
   0.0,
   0.0
  ],
  "max_risk": 0.5,
  "visualizer": null,
  "__callable_name__": "ControllerCLFBayesian"
 },
 "train_every_n_steps": 20,
 "state_start": [
  -3,
  -1,
  -0.7853981633974483
 ],
 "state_goal": [
  0,
  0,
  0.7853981633974483
 ]
}

==> fig/unicycle_move_to_pose_fixed_no_learning_gets_stuck_v1.6.2/config.json <==
{
 "dt": 0.01,
 "cbfs": {
  "term_weights": [
   0.7,
   0.3
  ],
  "__callable_name__": "obstacles_at_mid_from_start_and_goal"
 },
 "cbf_gammas": [
  5.0,
  5.0
 ],
 "numSteps": 200,
 "enable_learning": true,
 "mean_dynamics_gen": {
  "L": 12.0,
  "kernel_diag_A": [
   1.0,
   1.0,
   1.0
  ],
  "__callable_name__": "AckermanDrive"
 },
 "true_dynamics_gen": {
  "L": 1.0,
  "kernel_diag_A": [
   1.0,
   1.0,
   1.0
  ],
  "__callable_name__": "AckermanDrive"
 },
 "visualizer_class": {
  "cbfs": [],
  "compute_contour_every_n_steps": 20,
  "scalar_plots": [
   "DetKnl",
   "CBC"
  ],
  "suptitle": "No Learning",
  "subplots_adjust_kw": {
   "left": 0.25,
   "top": 0.95
  },
  "__callable_name__": "Logger"
 },
 "controller_class": {
  "u_dim": 2,
  "coordinate_converter": null,
  "dynamics": null,
  "clf": null,
  "clf_gamma": 10.0,
  "cost_weights": [
   0.33,
   0.33,
   0.33
  ],
  "cbfs": [],
  "cbf_gammas": [],
  "ctrl_min": [
   -10.0,
   -15.707963267948966
  ],
  "ctrl_max": [
   10.0,
   15.707963267948966
  ],
  "ctrl_ref": [
   0.0,
   0.0
  ],
  "max_risk": 0.01,
  "visualizer": null,
  "__callable_name__": "ControllerCLFBayesian"
 },
 "train_every_n_steps": 200,
 "state_start": [
  -3,
  -1,
  -0.7853981633974483
 ],
 "state_goal": [
  0,
  0,
  0.7853981633974483
 ]
}
